Aedes-AI: Neural Network Models of Mosquito Abundance

We present artificial neural networks as a feasible replacement for a mechanistic model of mosquito abundance. We develop a feed-forward neural network, a long short-term memory recurrent neural network, and a gated recurrent unit network. We evaluate the networks in their ability to replicate the spatiotemporal features of mosquito populations predicted by the mechanistic model, and discuss how augmenting the training data with time series that emphasize specific dynamical behaviors affects model performance. We conclude with an outlook on how such equation-free models may facilitate vector control or the estimation of disease risk at arbitrary spatial scales.

==> location_table_full.csv <==
Location,State,Training,Testing,DPO,Column
Alameda County,California,x,-,-,-
Anthem,Arizona,x,-,x,-
Apache Junction,Arizona,x,-,x,-
Avondale,Arizona,-,x,-,3
Bronx County,New York,x,-,-,-
Buckeye,Arizona,x,-,x,-
Bullhead City,Arizona,x,-,x,-
Butte County,California,-,x,-,16
Calhoun County,Florida,x,-,-,-
Cameron County,Texas,-,x,-,9
Casa Grande,Arizona,x,-,x,-
Casas Adobes,Arizona,x,-,-,-
Catalina Foothills,Arizona,x,-,-,-
Chandler,Arizona,x,-,x,-
Collier County,Florida,-,x,-,27
Colusa County,California,-,x,-,13
Contra Costa County,California,x,-,-,-
Cumberland County,New Jersey,x,-,-,-
Dane County,Wisconsin,x,-,-,-
Douglas,Arizona,x,-,-,-
Drexel Heights,Arizona,x,-,-,-
El Mirage,Arizona,x,-,x,-
Eloy,Arizona,-,x,-,2
Escambia County,Florida,x,-,-,-
Essex County,New Jersey,-,x,-,24
Fairfield County,Connecticut,-,x,-,20
Flagstaff,Arizona,x,-,-,-
Florence,Arizona,x,-,x,-
Flowing Wells,Arizona,x,-,-,-
Forsyth County,North Carolina,-,x,-,21
Fortuna Foothills,Arizona,-,x,-,0
Fountain Hills,Arizona,x,-,x,-
Fresno County,California,x,-,-,-
Gadsden County,Florida,x,-,-,-
Gilbert,Arizona,x,-,x,-
Glendale,Arizona,x,-,x,-
Glenn County,California,x,-,-,-
Goodyear,Arizona,x,-,x,-
Green Valley,Arizona,x,-,-,-
Hidalgo County,Texas,x,-,-,-
Hillsborough County,Florida,x,-,-,-
Holmes County,Florida,x,-,-,-
Imperial County,California,x,-,x,-
Inyo County,California,x,-,-,-
Jackson County,Florida,-,x,-,25
Jefferson County,Florida,x,-,-,-
Kern County,California,x,-,-,-
Kingman,Arizona,x,-,-,-
Kings County,California,x,-,-,-
Kings County,New York,x,-,-,-
Lake Havasu City,Arizona,x,-,x,-
Lake County,California,x,-,-,-
Lee County,Florida,x,-,-,-
Liberty County,Florida,x,-,-,-
Los Angeles County,California,x,-,-,-
Madera County,California,x,-,-,-
Madison County,Florida,x,-,-,-
Manatee County,Florida,x,-,-,-
Marana,Arizona,-,x,-,4
Maricopa,Arizona,-,x,-,1
Marin County,California,x,-,-,-
Martin County,Florida,x,-,-,-
Merced County,California,x,-,-,-
Mercer County,New Jersey,x,-,-,-
Mesa,Arizona,x,-,x,-
Miami-Dade County,Florida,x,-,-,-
Milwaukee County,Wisconsin,x,-,-,-
Monmouth County,New Jersey,x,-,-,-
Mono County,California,x,-,-,-
Monterey County,California,x,-,-,-
Morris County,New Jersey,x,-,-,-
Napa County,California,x,-,-,-
Nassau County,New York,x,-,-,-
New Hanover County,North Carolina,x,-,-,-
New Haven County,Connecticut,x,-,-,-
New River,Arizona,x,-,x,-
New York County,New York,-,x,-,19
Nogales,Arizona,-,x,-,7
Okaloosa County,Florida,x,-,-,-
Orange County,California,x,-,-,-
Oro Valley,Arizona,x,-,-,-
Osceola County,Florida,-,x,-,26
Paradise Valley,Arizona,x,-,x,-
Pasco County,Florida,x,-,-,-
Payson,Arizona,x,-,-,-
Peoria,Arizona,x,-,x,-
Phoenix,Arizona,x,-,x,-
Pinellas County,Florida,-,x,-,28
Pitt County,North Carolina,-,x,-,22
Placer County,California,x,-,-,-
Polk County,Florida,x,-,-,-
Prescott Valley,Arizona,-,x,-,5
Prescott,Arizona,x,-,-,-
Queen Creek,Arizona,x,-,x,-
Queens County,New York,x,-,-,-
Richmond County,New York,-,x,-,18
Rio Rico,Arizona,x,-,-,-
Riverside County,California,-,x,-,11
Rockland County,New York,x,-,-,-
Sacramento County,California,x,-,-,-
Sahuarita,Arizona,x,-,-,-
Salem County,New Jersey,-,x,-,23
San Benito County,California,x,-,-,-
San Bernardino County,California,x,-,x,-
San Diego County,California,x,-,-,-
San Joaquin County,California,x,-,-,-
San Luis Obispo County,California,x,-,-,-
San Luis,Arizona,x,-,x,-
San Mateo County,California,x,-,-,-
San Tan Valley,Arizona,x,-,x,-
Santa Barbara County,California,x,-,-,-
Santa Clara County,California,x,-,-,-
Santa Cruz County,California,x,-,-,-
Santa Rosa County,Florida,x,-,-,-
Scottsdale,Arizona,x,-,x,-
Shasta County,California,-,x,-,12
Sierra Vista,Arizona,x,-,-,-
Solano County,California,x,-,-,-
Somerton,Arizona,x,-,x,-
Sonoma County,California,x,-,-,-
St. Johns County,Florida,x,-,-,-
Stanislaus County,California,-,x,-,17
Sun City,Arizona,x,-,x,-
Surprise,Arizona,x,-,x,-
Sussex County,New Jersey,x,-,-,-
Sutter County,California,x,-,-,-
Tanque Verde,Arizona,x,-,-,-
Tarrant County,Texas,x,-,-,-
Taylor County,Florida,x,-,-,-
Tempe,Arizona,x,-,x,-
Transylvania County,North Carolina,x,-,-,-
Tucson,Arizona,-,x,-,6
Tulare County,California,x,-,-,-
Ventura County,California,-,x,-,10
Wake County,North Carolina,x,-,-,-
Wakulla County,Florida,x,-,-,-
Walton County,Florida,x,-,-,-
Warren County,New Jersey,x,-,-,-
Washington County,Florida,x,-,-,-
Waukesha County,Wisconsin,-,x,-,8
Westchester County,New York,x,-,-,-
Yolo County,California,-,x,-,15
Yuba County,California,-,x,-,14
Yuma,Arizona,x,-,x,-

